Leaf: An Instrumentation-based Dynamic Analysis Framework for Rust

This paper presents LEAF, an instrumentation-based dynamic analysis framework for Rust. Although Rust has grown rapidly in recent years, the landscape of program analysis tools for Rust is still in relatively early stages. One notable gap is the lack of a general-purpose dynamic analysis framework that can support different analysis tasks. LEAF aims to fill this gap by providing a Rust-native framework for analyzing Rust programs at runtime. Rust provides rich semantic information through its ownership model, type system, memory model, and compiler-level representation. Therefore, LEAF focuses on how to make this information available to dynamic analyses. In particular, LEAF captures MIR-level semantic information, augments it with runtime facts, and delivers it to analyses as an event stream through Dynamic MIR (DMIR), an event-driven programming interface. Through three substantial dynamic analyses -- a concolic executor, a Rust-specific sanitizer, and a control-flow tracer -- we demonstrate the practicality and expressiveness of LEAF. Our evaluation further shows that LEAF's compile-time and runtime overhead is meaningful but manageable.

==> res_lsts_symex_mir_og.txt <==
fn get(_1:RangeFrom<usize>, _2:&str) -> Option<&str> {
    // ...

    bb0: {
        _4 = copy (_1.0: usize);
        switchInt(copy _4) -> [0: bb4, ow: bb5];
    }
    bb1: { ... }
    bb2: {
        _0 = const None;    // Return value
        return;
    }
    bb3-7: { ... }
    bb8: {
        _10 = copy (*_12)[_4];  // Symbolic index
        _13 = copy _10 as i8 (IntToInt);
        _3 = Ge(move _13, const -64_i8);
        goto -> bb9;
    }
    bb9: {
        ...
        switchInt(move _3) -> [0: bb2, ow: bb1];
    }
    bb10: { ...}
    bb11: {
        ...
        _0 = Some(copy _5); // Return value
        return;
    }
}

fn index(_1: RangeFrom<usize>, _2: &str) -> &str {
    // ...

    bb0: {
        ...
        StorageLive(_5);
        _5 = get(move _1, copy _2) -> [return: bb1];
    }
    bb1: {
        _6 = discriminant(_5);
        switchInt(move _6) -> [0: bb3, 1: bb4];
    }
    bb2: { ... }
    bb3: { slice_error_fail(...) -> ... ; }
    bb4: {
        _0 = copy ((_5 as Some).0: &str);
        StorageDead(_5);
        return;
    }
}
